High dimensional stochastic linear contextual bandit with missing covariates

Recent works in bandit problems adopted lasso convergence theory in the sequential decision-making setting. Even with fully observed contexts, there are technical challenges that hinder the application of existing lasso convergence theory: 1) proving the restricted eigenvalue condition under conditionally sub-Gaussian noise and 2) accounting for the dependence between the context variables and the chosen actions. This paper studies the effect of missing covariates on regret for stochastic linear bandit algorithms. Our work provides a high-probability upper bound on the regret incurred by the proposed algorithm in terms of covariate sampling probabilities, showing that the regret degrades due to missingness by at most $\zeta_{min}^2$, where $\zeta_{min}$ is the minimum probability of observing covariates in the context vector. We illustrate our algorithm for the practical application of experimental design for collecting gene expression data by a sequential selection of class discriminating DNA probes.

==> reply.txt <==
Hi Al,

Thank you so much for these comments. I'll incorporate the edits and address the major issues you raised after I get out of work. But here are quick answers to the questions you raised.

A) It is fair that you had confusion about the martingale difference assumption. Now that I revisit, that is a wrong statement that I didn't catch, and that's why that 'assumption' is not included in the proposition. What is really happening is that 
	1) the observation noise \epsilon is i.i.d. sub-gaussian noise, and 
	2) we prove that the quantity \epsilon^T Z_t / t is a martingale difference sequence adapted to the past observations in Lemma C.2 (our version of Lemma EC.2 in Bastani and Bayati). 
This should agree with your intuition that the incomplete observation Z_t should not change anything about the result since Z_t remains to be conditionally independent of \epsilon_t given the past observations.

B) I'll attach the additional simulations that compare the original DR/SA lasso bandit to our modified algorithms. The main points of the numerical studies section are going to be showing that
	1) the cumulative regrets with different missing probabilities  up with our regret analysis to show how the missing probability affect the regret (included in the first draft)
	2) our modified algorithms perform better or as good as the original counterpart (to be included with the edits you sent)

Thanks again for all your comments, and I'll get back to you with a draft .

Best,
Byoung
